Navigating Occluded Intersections with Autonomous Vehicles using Deep Reinforcement Learning

Providing an efficient strategy to navigate safely through unsignaled intersections is a difficult task that requires determining the intent of other drivers. We explore the effectiveness of Deep Reinforcement Learning to handle intersection problems. Using recent advances in Deep RL, we are able to learn policies that surpass the performance of a commonly-used heuristic approach in several metrics including task completion time and goal success rate and have limited ability to generalize. We then explore a system's ability to learn active sensing behaviors to enable navigating safely in the case of occlusions. Our analysis, provides insight into the intersection handling problem, the solutions learned by the network point out several shortcomings of current rule-based methods, and the failures of our current deep reinforcement learning system point to future research directions.

==> reviews.txt <==
2 	6199 	The paper is well written, with a good motivation, and a
good discussion. The results are convincing. There is not
much more I can say about it.

I only found two typos to correct:

In the abstract "short comings" -> "shortcomings"

In the introduction "appropriately respond" -> "respond
appropriately" (i'm not even a 100% sure about this one) 	 	The video is good and shows the quality of the DBN. For the
comparison part, I would have been great, if the rule-based
system and the DBN had the same configuration of cars for a
fair comparison. 

-------------------------------------------

4 	6203 	This work proposes the use a deep RL algorithms for solving
the problem of navigating through intersections. The setup
is tested in a highly stylized environment, using two
different state and action representations. Empirical
comparisons to a simple heuristic shows that both the
proposed methods out perform the heuristic on at least one
of the 5 scenarios tested. 

My main concern with the work is that it is not clear that
the deep RL architecture has been applied in an appropriate
fashion. First, the replay memory works because you are
doing the training in an off-policy manner. Multi-step
returns make sense only when you are doing on-policy
training. Otherwise they introduce too much bias in the
procedure. If you would like to use multi-step returns,
then you should explore an on-policy method like A3C. 

FIX CITATION, CITE THAT N-STEPS IS PROVEN FOR OFF

Given how well the simple heuristic performs in most of the
tasks, I suspect the problems might be fairly easy. It also
seems that the challenge task is also somewhat easier than
what the authors believed, since the simpler time-to-go
formulation works better than the more complex setup. In
fact, the results seem to invalidate the assumption that
the car needs to speed up and slow down during the crossing
of the intersection and only the time of departure is
crucial. This aspect should be analyzed further. 



The paper is somewhat shoddily written. There are some
concerns, but mostly minor.

1. The transition probability is defined as being
independent of the action chosen. 
2. The reward starting from a particular state is only
conditioned on the time and not the state.
3. The Q value likewise is not defined properly. The
expectation should be conditioned on a_t=a
4. The citation for options is not appropriate. In fact in
the RL book options are not even mentioned. 
5. The transfer learning setup is not at all explained in
the work. It is just stated that the policies transferred,
but there are no details of the experiments. 
6. In Table II, row 1, it is not clear why 97.8 is
highlighted. 
7. There are numerous typos - "their" instead of "there".
"reply" instead of "replay". "a fully connected networks".
"trial is capped 100 steps" [at missing]. "from a human
drivers", etc. 
8. In some places percentages are written as "%28", instead
of "28%:, for e.g. 
 	 	It is not clear that in the comparison between the
heuristic and your method for the complex intersection task
that the traffic is the same for the two setups.  
----------------------------------------------------
5 	20047 	I just copied here, what I write to editorial staff: 

Authors propose DQN for autonomous speed control of a
vehicle on intersection along a known path (see Fig.1).
Input of DQN is discretized top view grid (5x11) which for
each position (if occupied) contains 3 values: speed,
heading and time-to-collision (TTC) of the yellow vehicle.
TTC is defined as: the time it takes for the yellow vehicle
to reach imaginary red line, assuming it will travel with
constant speed (see sec. IIIa). Output of DQN are 12
possible actions (accelerate, decelerate, maintain velocity
at 4 possible time scales). 

There are two weak points of this paper:

(1) Not realistic assumption that the birds eye high-level
representation is easy to obtain from LIDAR data (see sec
IIe: "This is a representation that could easily be
constructed from a car’s LiDAR scans." ). This is somehow
hard to agree with, considering all real-world
complications such as mutual occlusions, hard illumination
conditions etc ...

MENTION OCCULUSIONS AND THAT THIS FITS WITH REPRESENTATION WHERE WE TRACK VEHICLES

(2) Authors shows that the proposed approach outperforms
"Random" and very simple "thersholded TTC" approach (see
sec. IIIa). I would rather see comparison with more
realistic baseline such as deterministic optimization
approach which assume constant speed of yellow vehicles. In
the simplest case, where breaking is not limited the
formulation is obvious: (i) constant speed assumption
determines which position-time pairs are collision-free,
(ii) dynamic programming then searches collision-free
spatio-temporal path in 2D grid. If breaking is limited, it
seems to me that there is 3D grid (position-time-velocity)
which can be handled by dynamic programming as well. Or
they can provide comparison to other methods e.g. POMCP
[13].thre
RESPONSE: USES A GRIDED SPACE, BUT NOT A GRID WORLD. THE CARS ACCELARATION PROFILE AFFECTS HOW MANY IF ANY SPACES IT CAN MOVE IN A GIVEN TIME STEP


==> tables.txt <==

% \begin{table}[h]
% \caption{Comparison between TTC and DQN, go nogo}
% \label{table_example}
% \begin{center}
% \begin{tabular}{|c|c||c|c|c|}
% \hline
% Scenario & Metric & Random & TTC & DQN\\
% \hline
% Right Turn & Number of Collisions & & 0 	  & 0\\
% & Percent Collisions       		  & & 0 	  & 0\\
% & Average Time 					  & & 7.42s   & 5.37s\\
% & Average Time Braking 			  & & 0.23s   & 0.0s\\
% & Average Time Waiting 			  & & 0.002s  & 0.0s\\
% \hline
% Left Turn & Number of Collisions  & & 0 	  & 2\\
% & Percent Collisions 			  & & 0 	  & 0.2\\ %0.46
% & Average Time 					  & & 7.74s   & 5.33s\\ %5.41 without ttc
% & Average Time Braking 			  & & 0.29s   & 0.0s\\
% & Average Time Waiting 			  & & 0.001s  & 0.0s\\
% \hline
% Left Turn 2 & Number of Collisions & & 0 	  & 15\\
% & Percent Collisions 			   & & 0 	  & 1.5\\
% & Average Time 					   & & 7.99s  & 5.19s\\
% & Average Time Braking 			   & & 0.09s  & 0.0s\\
% & Average Time Waiting 			   & & 0.001s & 0.0s\\
% \hline
% \end{tabular}
% \end{center}
% \end{table}


% \begin{table}[h]
% \caption{Transfer, go nogo}
% \label{transfer_example}
% \begin{center}
% \begin{tabular}{|c|c||c|c|c|}
% \hline
% Scenario & Metric & Trained Right & Trained Left & Trained Left 2\\
% \hline
% Right Turn & Number of Collisions & 0     & 0     & 109\\
% & Percent Collisions 			  & 0     & 0     & 10.9\\
% & Average Time 					  & 5.37s & 5.33s & 4.17s\\
% & Average Time Braking 			  & 0.0   & 0.0s  & 0.0s\\
% & Average Time Waiting 			  & 0.0   & 0.0s  & 0.0s\\
% \hline
% Left Turn & Number of Collisions  & 6     & 2     & 108\\
% & Percent Collisions              & 0.6   & 0.2   & 10.8\\
% & Average Time                    & 5.79s & 5.74s & 4.7s\\
% & Average Time Braking            & 2.6s  & 0.0s  & 0.8s\\
% & Average Time Waiting            & 0.0s  & 0.0s  & 0.0s\\
% \hline
% Left Turn 2 & Number of Collisions & 80    & 78    & 15 \\
% & Percent Collisions               & 8.0   & 7.8   & 1.5 \\
% & Average Time                     & 4.78s & 4.8s  & 5.19s \\
% & Average Time Braking             & 0.0s  & 0.0s  & 0.0s \\
% & Average Time Waiting             & 0.0s  & 0.0s  & 0.0s \\
% \hline
% \end{tabular}
% \end{center}
% \end{table}

% \begin{table}[h]
% \caption{Transfer, go CNN}
% \label{transfer_example}
% \begin{center}
% \begin{tabular}{|c|c||c|c|c|}
% \hline
% Scenario & Metric & Trained Right & Trained Left & Trained Left 2\\
% \hline
% Right Turn & Number of Collisions & x0     & 27     & x109\\
% & Percent Collisions 			  & x0     & 0.27     & x10.9\\
% & Number of Successes			  & 329    &    & 924  &&&\\
% & Average Time 					  & x5.37s & 4.97s & x4.17s\\
% & Average Time Braking 			  & 0.0   & 0.40s  & 0.0s\\
% & Average Time Waiting 			  & 0.0   & 0.001s  & 0.0s\\
% \hline
% Left Turn & Number of Collisions  & x6     & 46     & x108\\
% & Percent Collisions              & x0.6   & 0.46   & x10.8\\
% & Number of Successes			  & 329    &    & 924  &&&\\
% & Average Time                    & x5.79s & 5.41s & x4.7s\\
% & Average Time Braking            & 2.6s  & 0.50s  & 0.8s\\
% & Average Time Waiting            & 0.0s  & 0.001s  & 0.0s\\
% \hline
% Left Turn 2 & Number of Collisions & x80    & 970    & x15 \\
% & Percent Collisions               & x8.0   & 9.7   & x1.5 \\
% & Number of Successes			  & 329    & 8830   & 924  &&&\\
% & Average Time                     & x4.78s & 7.65s  & 5.19s \\
% & Average Time Braking             & x0.0s  & 0.32s  & 0.0s \\
% & Average Time Waiting             & 0.0s  & 0.001s  & 0.0s \\
% \hline
% Forward 1   & Number of Collisions & x     & 40    & x15 \\
% & Percent Collisions               & x     & 0.4   & x1.5 \\
% & Number of Successes			  & 329    & 9960   & 924  &&&\\
% & Average Time                     & 4.78s & 4.82s  & x5.19s \\
% & Average Time Braking             & 0.0s  & 0.53s  & 0.0s \\
% & Average Time Waiting             & 0.0s  & 0.001s  & 0.0s \\
% \hline
% Forward 2   & Number of Collisions & x     & 1044    & x15 \\
% & Percent Collisions               & x     & 10.44   & x1.5 \\
% & Number of Successes			  & 329    & 8802   & 924  &&&\\
% & Average Time                     & 4.78s & 7.62s  & x5.19s \\
% & Average Time Braking             & 0.0s  & .88s  & 0.0s \\
% & Average Time Waiting             & 0.0s  & 0.001s  & 0.0s \\
% \hline
% Forward 3   & Number of Collisions & x     & 2535    & x15 \\
% & Percent Collisions               & x     & 25.35   & x1.5 \\
% & Number of Successes			  & 329    & 6956   & 924  &&&\\
% & Average Time                     & 4.78s & 9.54s  & x5.19s \\
% & Average Time Braking             & 0.0s  & 2.24s  & 0.0s \\
% & Average Time Waiting             & 0.0s  & 0.007s  & 0.0s \\
% \hline
% \end{tabular}
% \end{center}
% \end{table}






